FINN: A Framework for Fast, Scalable Binarized Neural Network Inference

Research has shown that convolutional neural networks contain significant redundancy, and high classification accuracy can be obtained even when weights and activations are reduced from floating point to binary values. In this paper, we present FINN, a framework for building fast and flexible FPGA accelerators using a flexible heterogeneous streaming architecture. By utilizing a novel set of optimizations that enable efficient mapping of binarized neural networks to hardware, we implement fully connected, convolutional and pooling layers, with per-layer compute resources being tailored to user-provided throughput requirements. On a ZC706 embedded FPGA platform drawing less than 25 W total system power, we demonstrate up to 12.3 million image classifications per second with 0.31 {\mu}s latency on the MNIST dataset with 95.8% accuracy, and 21906 image classifications per second with 283 {\mu}s latency on the CIFAR-10 and SVHN datasets with respectively 80.1% and 94.9% accuracy. To the best of our knowledge, ours are the fastest classification rates reported to date on these benchmarks.

==> csv-graph/BRAM_IFM.csv <==
InputChannels,InputDim,BRAM
16,30,1
16,38,2
16,46,4
16,54,4
16,62,4
16,70,8
32,30,2
32,38,4
32,46,8
32,54,8
32,62,8
32,70,16
64,30,4
64,38,8
64,46,16
64,54,16
64,62,16
64,70,32
128,30,9
128,38,16
128,46,31
128,54,31
128,62,31
128,70,65
256,30,16
256,38,30
256,46,59
256,54,59
256,62,59
256,70,129


==> csv-graph/BRAM_IFM_Lesspoints.csv <==
InputChannels,InputDim,BRAM
16,22,1
16,38,2
16,54,4
16,70,8
32,22,1
32,38,4
32,54,8
32,70,16
64,22,2
64,38,8
64,54,16
64,70,32
128,22,5
128,38,16
128,54,31
128,70,65
256,22,9
256,38,30
256,54,59
256,70,129


==> csv-graph/Roofline-updated.csv <==
OperationalIntensity,KU115-FP,KU115-HP,KU115-QP,KU115-1b,ZC706-FP,ZC706-HP,ZC706-QP,ZC706-1b,ZU19EG-FP,ZU19EG-HP,ZU19EG-QP,ZU19EG-1b,K40-1b,P100-1bit,P40-8bit,P4-8bit,K80,K40
0.125,3.2,3.2,3.2,3.2,0.2,0.2,0.2,0.2,0.6,0.6,0.6,0.6,36,36,43.25,24,60,36
0.25,6.4,6.4,6.4,6.4,0.4,0.4,0.4,0.4,1.2,1.2,1.2,1.2,72,72,86.5,48,120,72
0.5,12.8,12.8,12.8,12.8,0.8,0.8,0.8,0.8,2.4,2.4,2.4,2.4,144,144,173,96,240,144
1,25.6,25.6,25.6,25.6,1.6,1.6,1.6,1.6,4.8,4.8,4.8,4.8,288,288,346,192,480,288
2,51.2,51.2,51.2,51.2,3.2,3.2,3.2,3.2,9.6,9.6,9.6,9.6,576,576,692,384,960,576
4,102.4,102.4,102.4,102.4,6.4,6.4,6.4,6.4,19.2,19.2,19.2,19.2,1152,1152,1384,768,1920,1152
8,204.8,204.8,204.8,204.8,12.8,12.8,12.8,12.8,38.4,38.4,38.4,38.4,2304,2304,2768,1536,3840,2304
16,409.6,409.6,409.6,409.6,25.6,25.6,25.6,25.6,76.8,76.8,76.8,76.8,4608,4608,5536,3072,7680,4290
32,483,819.2,819.2,819.2,51.2,51.2,51.2,51.2,153.6,153.6,153.6,153.6,9216,9216,11072,6144,8740,4290
64,483,1638.4,1638.4,1638.4,101.25,102.4,102.4,102.4,307.2,307.2,307.2,307.2,18432,18432,22144,12288,8740,4290
128,483,1932,2902.2,3276.8,101.25,204.8,204.8,204.8,309.96,614.4,614.4,614.4,23520,36864,44288,22000,8740,4290
256,483,1932,2902.2,6553.6,101.25,405,409.6,409.6,309.96,1228.8,1228.8,1228.8,23520,63651.84,47000,22000,8740,4290
512,483,1932,2902.2,13107.2,101.25,405,819.2,819.2,309.96,1239.84,2457.6,2457.6,23520,63651.84,47000,22000,8740,4290
1024,483,1932,2902.2,26214.4,101.25,405,1229.625,1638.4,309.96,1239.84,4116.42,4915.2,23520,63651.84,47000,22000,8740,4290
2048,483,1932,2902.2,46435.2,101.25,405,1229.625,3276.8,309.96,1239.84,4116.42,9830.4,23520,63651.84,47000,22000,8740,4290
4096,483,1932,2902.2,46435.2,101.25,405,1229.625,6553.6,309.96,1239.84,4116.42,19660.8,23520,63651.84,47000,22000,8740,4290
8192,483,1932,2902.2,46435.2,101.25,405,1229.625,13107.2,309.96,1239.84,4116.42,39321.6,23520,63651.84,47000,22000,8740,4290
16384,483,1932,2902.2,46435.2,101.25,405,1229.625,19674,309.96,1239.84,4116.42,65862.72,23520,63651.84,47000,22000,8740,4290
32768,483,1932,2902.2,46435.2,101.25,405,1229.625,19674,309.96,1239.84,4116.42,65862.72,23520,63651.84,47000,22000,8740,4290
65536,483,1932,2902.2,46435.2,101.25,405,1229.625,19674,309.96,1239.84,4116.42,65862.72,23520,63651.84,47000,22000,8740,4290
131072,483,1932,2902.2,46435.2,101.25,405,1229.625,19674,309.96,1239.84,4116.42,65862.72,23520,63651.84,47000,22000,8740,4290


==> csv-graph/Total_SIMD_PE.csv <==
SIMD,PE,Input Dim,Input Channels,Output Dim,Output Channels,Kernel Dim,HLSInterval,BRAM,FF,LUT,DSP,BRAM-mem,FF-mem,LUT-mem
64,64,30,64,28,64,3,7975,4,11961,40306,,0,10240,640
64,32,30,64,28,64,3,14131,4,6652,21185,,64,1024,32
64,16,30,64,28,64,3,28243,4,3758,11655,,32,512,16
64,8,30,64,28,64,3,56467,4,2536,6827,,16,256,16
64,4,30,64,28,64,3,112915,4,1926,4415,,8,128,16
32,64,30,64,28,64,3,14129,4,7517,26607,,0,6144,640
32,32,30,64,28,64,3,28241,4,4416,14399,,32,1024,32
32,16,30,64,28,64,3,56465,4,2658,8324,,16,512,16
32,8,30,64,28,64,3,112913,4,1972,5224,,8,256,16
32,4,30,64,28,64,3,225809,4,1630,3677,,4,128,16
16,64,30,64,28,64,3,28239,4,4333,16958,,0,4096,640
16,32,30,64,28,64,3,56463,4,2800,9549,,32,1024,32
16,16,30,64,28,64,3,112911,4,1986,5810,,16,512,16
16,8,30,64,28,64,3,225807,4,1612,3943,,8,256,16
16,4,30,64,28,64,3,451599,4,1426,3011,,4,128,16
8,64,30,64,28,64,3,56464,4,3351,11563,,0,3072,640
8,32,30,64,28,64,3,112911,4,2298,6842,,32,1024,32
8,16,30,64,28,64,3,225806,4,1659,4448,,16,512,16
8,8,30,64,28,64,3,451598,4,1437,3252,,8,256,16
8,4,30,64,28,64,3,903182,4,1319,2250,,4,128,16
4,64,30,64,28,64,3,112912,4,2642,7011,,0,2560,640
4,32,30,64,28,64,3,225808,4,1941,4627,,32,1024,32
4,16,30,64,28,64,3,451600,4,1575,3400,,16,512,16
4,8,30,64,28,64,3,903183,4,1424,2456,,8,256,16
4,4,30,64,28,64,3,1806351,4,1318,2273,,4,128,16


==> csv-graph/neuron-folding.csv <==
SIMD,PE,InputDim,InputChannels,OutputDim,OutputChannels,KernelDim,HLSIntervaleval,BRAM,FF,LUT
64,64,30,64,28,64,3,7975,4,11961,40306
64,32,30,64,28,64,3,14131,4,6652,21185
64,16,30,64,28,64,3,28243,4,3758,11655
64,8,30,64,28,64,3,56467,4,2536,6827
64,4,30,64,28,64,3,112915,4,1926,4415
64,2,30,64,28,64,3,225811,4,1622,3150
64,1,30,64,28,64,3,451602,4,1446,2528


==> csv-graph/roofline.csv <==
OperationalIntensity,KU115-FP,KU115-HP,KU115-QP,KU115-1b,ZC706-FP,ZC706-HP,ZC706-QP,ZC706-1b,P100-HP,P100-SP,K80,K40,K40-1b,P-100-1b
0.125,3.2,3.2,3.2,3.2,0.5,0.5,0.5,0.5,90,90,60,36,36,90
0.25,6.4,6.4,6.4,6.4,1.1,1.1,1.1,1.1,180,180,120,72,72,180
0.5,12.8,12.8,12.8,12.8,2.1,2.1,2.1,2.1,360,360,240,144,144,360
1,25.6,25.6,25.6,25.6,4.2,4.2,4.2,4.2,720,720,480,288,288,720
2,51.2,51.2,51.2,51.2,8.4,8.4,8.4,8.4,1440,1440,960,576,576,1440
4,102.4,102.4,102.4,102.4,16.8,16.8,16.8,16.8,2880,2880,1920,1152,1152,2880
8,204.8,204.8,204.8,204.8,33.6,33.6,33.6,33.6,5760,5760,3840,2304,2304,5760
16,409.6,409.6,409.6,409.6,63.0,67.2,67.2,67.2,11520,10600,7680,4290,4608,11520
32,483.0,819.2,819.2,819.2,63.0,134.4,134.4,134.4,21200,10600,8740,4290,9216,23040
64,483.0,1638.4,1638.4,1638.4,63.0,252.0,268.8,268.8,21200,10600,8740,4290,17010,43097.6
128,483.0,1932.0,2902.2,3276.8,63.0,252.0,537.6,537.6,21200,10600,8740,4290,17010,43097.6
256,483.0,1932.0,2902.2,6553.6,63.0,252.0,765.1,1075.2,21200,10600,8740,4290,17010,43097.6
512,483.0,1932.0,2902.2,13107.2,63.0,252.0,765.1,2150.4,21200,10600,8740,4290,17010,43097.6
1024,483.0,1932.0,2902.2,26214.4,63.0,252.0,765.1,4300.8,21200,10600,8740,4290,17010,43097.6
2048,483.0,1932.0,2902.2,46435.2,63.0,252.0,765.1,8601.6,21200,10600,8740,4290,17010,43097.6
4096,483.0,1932.0,2902.2,46435.2,63.0,252.0,765.1,12241.6,21200,10600,8740,4290,17010,43097.6
8192,483.0,1932.0,2902.2,46435.2,63.0,252.0,765.1,12241.6,21200,10600,8740,4290,17010,43097.6
16384,483.0,1932.0,2902.2,46435.2,63.0,252.0,765.1,12241.6,21200,10600,8740,4290,17010,43097.6
32768,483.0,1932.0,2902.2,46435.2,63.0,252.0,765.1,12241.6,21200,10600,8740,4290,17010,43097.6
65536,483,1932,2902.2,46435.2,63,252,765.1,12241.6,21200,10600,8740,4290,17010,43097.6
131072,483,1932,2902.2,46435.2,63,252,765.1,12241.6,21200,10600,8740,4290,17010,43097.6


==> csv-graph/synapse-folding.csv <==
SIMD,PE,InputDim,InputChannels,OutputDim,OutputChannels,KernelDim,HLSIntervaleval,BRAM,FF,LUT
64,64,30,64,28,64,3,7975,4,11961,40306
32,64,30,64,28,64,3,14129,4,7517,26607
16,64,30,64,28,64,3,28239,4,4333,16958
8,64,30,64,28,64,3,56464,4,3351,11563
4,64,30,64,28,64,3,112912,4,2642,7011
2,64,30,64,28,64,3,225806,4,2440,4643
1,64,30,64,28,64,3,451597,4,2246,4455

